Core Course Analysis for Undergraduate Students in Mathematics

In this work, we develop statistical tools to understand core courses at the university level. Traditionally, professors and administrators label courses as "core" when the courses contain foundational material. Such courses are often required to complete a major, and, in some cases, allocated additional educational resources. We identify two key attributes which we expect core courses to have. Namely, we expect core courses to be highly correlated with and highly impactful on a student's overall mathematics GPA. We use two statistical procedures to measure the strength of these attributes across courses. The first of these procedures fashions a metric out of standard correlation measures. The second utilizes sparse regression. We apply these methods on student data coming from the University of California, Los Angeles (UCLA) department of mathematics to compare core and non-core coursework.

==> Identifying the Core Curriculum (Submission to JEDM)/am_results.csv <==
Course,CorrelationRank,CorrelationMetric,RegressionRank,RegressionMetric
Probability (Part II),1,1.0759,5,0.02965
Linear/Nonlinear Diff. Eq.,2,1.0714,--,0
Combinatorics,3,1.0616,--,0
Math. Modeling,4,1.055,1,0.08497
Optimization,5,1.0506,--,0
Num. Analysis (Part II),11,0.9966,2,0.06327
Complex Analysis,9,1.01803,3,0.04523
Real. Analysis (Part I),13,0.98749,--,0
Linear Algebra (Part I),15,0.95237,--,0


==> Identifying the Core Curriculum (Submission to JEDM)/lasso_csv.csv <==
Course,Lasso Coefficient
Abs. Algebra (Part II),0.0198
Ord. Diff. Eq.,0.0078
App. Combinatorics,0.0074
Combinatorics,0.0038
Linear Algebra,0.0084


==> Identifying the Core Curriculum (Submission to JEDM)/lasso_csv_edit.csv <==
Course,Lasso Coefficient
Complex Analysis,0.05734
Diff. Geometry (Part I),0.0502
Num. Analysis (Part II),0.04429
Diff. Eq. (Lower Div.),0.04375
Probability (Part I),0.03322
Math Modeling,0
Multivar. Calc. (Part I),0
Math History,0


==> Identifying the Core Curriculum (Submission to JEDM)/lasso_ex.csv <==
Course,Lasso Coefficient
Complex Analysis,0.325
Ord. Diff. Eq.,0.302
App.Combinatorics,0.157
Math Modeling,0.119
Real Analysis (Part II),0.087


==> Identifying the Core Curriculum (Submission to JEDM)/lasso_ex_edit.csv <==
Course,Lasso Coefficient
Complex Analysis,0.03774
Probability Theory (Part I),0.00824
Honors Abstract Algebra (Part I),0.001919
Differential Equations (Lower Division),0.001573
Mathematical Modeling,0
Multivariable Calculus (Part I),0


==> Identifying the Core Curriculum (Submission to JEDM)/me_results.csv <==
Course,CorrelationRank,CorrelationMetric,RegressionRank,RegressionMetric
Abs. Algebra (Part I),1,1.08271,--,0
Single Var. Calc. (Part I),2,1.02221,--,0
Multivar. Calc. (Part II),3,1.01405,3,0.68589
Num. Analysis (Part II),4,1.00849,--,0
Diff. Eq. (Low. Div.),5,0.986724,7,0.010956
Linear Algebra (Part I),6,0.94111,--,0
Real Analysis (Part I),13,0.9101,1,0.08471
Optimization,12,0.916562,2,0.081447


==> Identifying the Core Curriculum (Submission to JEDM)/method_comparisonUPDATED2.csv <==
PR,RC,SR,SVD,LS,EIGSYNC,EIGsupSYNC
Linear Algebra I,Linear Algebra I,Linear Algebra I,Linear Algebra I,Linear Algebra I,Linear Algebra I,Linear Algebra I
Discr. Struct.,Discr. Struct.,Discr. Struct.,Discr. Struct.,Discr. Struct.,Discr. Struct.,Discr. Struct.
Real Analysis I,Applied Algebra,Real Analysis I,Real Analysis I,Real Analysis I,Real Analysis I,Real Analysis I
Probability I,Partial Diff. Eqn.'s,Probability I,Probability I,Probability I,Probability I,Probability I
Num. Analysis I,Math Modeling,Num. Analysis I,Nonlin. Syst.,Num. Analysis I,Num. Analysis I,Num. Analysis I
Nonlin. Syst.,Real Analysis I,Nonlin. Syst.,Num. Analysis I,Nonlin. Syst.,Nonlin. Syst.,Nonlin. Syst.
Complex Analysis,Abstract Algebra I,Abstract Algebra I,Complex Analysis,Complex Analysis,Complex Analysis,Complex Analysis
Abstract Algebra I,Game Theory,Complex Analysis,Abstract Algebra I,Abstract Algebra I,Abstract Algebra I,Abstract Algebra I
Real Analysis II,Complex Analysis,Real Analysis II,Real Analysis II,Real Analysis II,Act. Math,Act. Math
Graph Theory,Num. Analysis II,Graph Theory,Graph Theory,Graph Theory,Graph Theory,Graph Theory
Math Modeling,Num. Analysis I,Math Modeling,Act. Math,Math Modeling,Real Analysis II,Real Analysis II
Act. Math,Graph Theory,Act. Math,Math Modeling,Act. Math,Applied Algebra,Applied Algebra
Ord. Diff. Eqn.'s,Probability I,Ord. Diff. Eqn.'s,Applied Algebra,Applied Algebra,Math Modeling,Math Modeling
Applied Algebra,Nonlin. Syst.,Applied Algebra,Ord. Diff. Eqn.'s,Ord. Diff. Eqn.'s,Ord. Diff. Eqn.'s,Ord. Diff. Eqn.'s
Optimization,Hist. of Math,Hist. of Math,Hist. of Math,Hist. of Math,Hist. of Math,Hist. of Math
Hist. of Math,Probability II,Probability II,Probability II,Optimization,Probability II,Probability II
Probability II,Act. Math,Optimization,Optimization,Probability II,Optimization,Optimization
Num. Analysis II,Real Analysis II,Game Theory,Num. Analysis II,Num. Analysis II,Num. Analysis II,Num. Analysis II
Game Theory,Ord. Diff. Eqn.'s,Num. Analysis II,Game Theory,Game Theory,Game Theory,Game Theory
Partial Diff. Eqn.'s,Optimization,Partial Diff. Eqn.'s,Partial Diff. Eqn.'s,Partial Diff. Eqn.'s,Partial Diff. Eqn.'s,Partial Diff. Eqn.'s


==> Identifying the Core Curriculum (Submission to JEDM)/mix_corre_ex1.csv <==
Course,p_S,R_sq,p_H
Linear Algebra ,0.821,0.655,1.05
Complex Analysis,0.819,0.657,1.049
Ord. Diff. Eq.,0.818,0.654,1.047
Num. Analysis (Part II),0.827,0.614,1.03
Probability (Part I),0.806,0.62,1.02
Probability (Part II),0.814,0.607,1.015
Game Theory,0.805,0.619,1.015
Num. Analysis (Part I),0.794,0.62,1.007
Nonlinear/Linear Diff. Eq.,0.805,0.603,1.006
Optimization,0.801,0.601,1.001
Combinatorics,0.797,0.601,0.998
Diff. Eq.,0.787,0.61,0.996


==> Identifying the Core Curriculum (Submission to JEDM)/mix_corre_ex2.csv <==
Course,p_S,R_sq,p_H
Diff. Geometry (Part I),0.802,0.582,0.991
Math Modeling,0.797,0.584,0.988
Real Analysis (Part I),0.781,0.6,0.984
Multivar. Calc. (Part II),0.785,0.589,0.981
Algebra for App.,0.765,0.552,0.943
Real Analysis (Part II),0.764,0.546,0.939
Linear Algebra,0.744,0.548,0.924
Discrete Math,0.738,0.506,0.895
Abs. Algebra (Part I),0.721,0.512,0.885
Multivar. Calc. (Part I),0.696,0.423,0.814
Single Var. Calc. (Part II),0.657,0.383,0.76
Single Var. Calc. (Part I),0.629,0.34,0.715


==> Identifying the Core Curriculum (Submission to JEDM)/pm_mix_corre.csv <==
Course,p_H
Complex Analysis,1.038
Topology,1.039
"Linear, Nonlinear Systems of Differential Equations",0.989
Abstract Algebra (Part II),0.966
Linear Algebra,0.951


==> Identifying the Core Curriculum (Submission to JEDM)/pm_results.csv <==
Course,CorrelationRank,CorrelationMetric,RegressionRank,RegressionMetric
Complex Analysis,1,1.039,1,0.3774
Topology,2,1.038,--,0
Linear Algebra,5,0.951,--,0
Real Analysis (Part I),6,0.9507,--,0
Probability (Part I),10,0.8224,2,0.00824
Honors Abs. Algebra (Part I),11,0.811,3,0.01919
Diff. Eqs. (Lower Div.),14,0.8012,4,0.001573

